Sparse-grid Discontinuous Galerkin Methods for the Vlasov-Poisson-Lenard-Bernstein Model

Sparse-grid methods have recently gained interest in reducing the computational cost of solving high-dimensional kinetic equations. In this paper, we construct adaptive and hybrid sparse-grid methods for the Vlasov-Poisson-Lenard-Bernstein (VPLB) model. This model has applications to plasma physics and is simulated in two reduced geometries: a 0x3v space homogeneous geometry and a 1x3v slab geometry. We use the discontinuous Galerkin (DG) method as a base discretization due to its high-order accuracy and ability to preserve important structural properties of partial differential equations. We utilize a multiwavelet basis expansion to determine the sparse-grid basis and the adaptive mesh criteria. We analyze the proposed sparse-grid methods on a suite of three test problems by computing the savings afforded by sparse-grids in comparison to standard solutions of the DG method. The results are obtained using the adaptive sparse-grid discretization library ASGarD.

==> runs.txt <==
#Relaxation runs

#########################
###### Relaxation #######
#########################

#Adaptive run
./asgard -p relaxation_1x3v -d 3 -x -f -t 5e-4 -l "0 5 5 5" -n 100 --adapt --inner_it 100 --thresh 7.5e-6 --tol 1e-8 -m 5 --wave_freq 1 --kron-mode sparse --max_adapt_levels "0 5 5 5"

#FG Runs (replace with -l="0 4 4 4" for level 4. same for lev 3)
./asgard -p relaxation_1x3v -d 3 -x -f -t 5e-4 -l "0 5 5 5" -n 100 --inner_it 100 --tol 1e-8 --wave_freq 1 --kron-mode sparse


#########################
####### Riemann #########
#########################

#FG
./asgard -p riemann_1x3v -d 3 -l "7 3 3 3" -f -x -t 2.3419e-4 -n 427 --wave_freq 1 --tol 1.0e-8 --kron-mode sparse

#Mixed grid
./asgard -p riemann_1x3v -d 3 -l "7 3 3 3" --mixed_grid_group 1 -x -t 2.3419e-4 -n 427 --wave_freq 1 --tol 1.0e-8 --kron-mode sparse


#nu 1
OMP_NUM_THREADS=8 nohup ./asgard -p riemann_1x3v -d 3 -l "7 6 6 6" -x -t 2.3419e-4 -n 210 -m 7 --kron-mode dense --wave_freq 7 --inner_it 10 --tol 1e-8 --adapt --max_adapt_levels "7 6 6 6" --thresh 2.5e-5 > asgard_out.txt &

#nu 1e3
OMP_NUM_THREADS=8  nohup ~/asgard/riemann_adapt/asgard -p riemann_1x3v -d 3 -l "6 6 6 6" -x -t 2.0e-4 -n 250 -m 6 --kron-mode sparse --wave_freq 2 --inner_it 50 --tol 1e-8 --precond --memory 40000 --adapt --max_adapt_levels "6 6 6 6" --thresh 1e-4 > asgard_out.txt &

#########################
######## Landau #########
#########################

#FG 1x1v
./asgard -p landau -d 3 -l "4 4" -f -t 0.019634954084936 -n 2547 -x --wave_freq 1 --tol 1.0e-14 --inner_it 30 --kron-mode sparse

#FG 1x2v
./asgard -p landau_1x2v_nu1 -d 3 -l "4 4 4" -f -t 0.019634954084936 -x -n 2547 --wave_freq 1 --tol 1.0e-13 --kron-mode sparse

#FG 1x3v
./asgard -p landau_1x3v_nu1 -d 3 -l "4 4 4 4" -f -t 0.019634954084936 -x -n 2547 --wave_freq 1 --tol 1.0e-8 --kron-mode sparse

#MG
./asgard -p landau_1x3v_nu1 -d 3 -l "4 4 4 4" --mixed_grid_group 1 -t 0.019634954084936 -x -n 2547 --wave_freq 1 --tol 1.0e-8 --kron-mode sparse
